A Survey Report on Hardware Trojan Detection by Multiple-Parameter Side-Channel Analysis

A major security threat to an integrated circuit (IC) design is the Hardware Trojan attack which is a malicious modification of the design. Previously several papers have investigated into side-channel analysis to detect the presence of Hardware Trojans. The side channel analysis were prescribed in these papers as an alternative to the conventional logic testing for detecting malicious modification in the design. It has been found that these conventional logic testing are ineffective when it comes to detecting small Trojans due to decrease in the sensitivity due to process variations encountered in the manufacturing techniques. The main paper under consideration in this survey report focuses on proposing a new technique to detect Trojans by using multiple-parameter side-channel analysis. The novel idea will be explained thoroughly in this survey report. We also look into several other papers, which talk about single parameter analysis and how they are implemented. We analyzed the short comings of those single parameter analysis techniques and we then show how this multi-parameter analysis technique is better. Finally we will talk about the combined side-channel analysis and logic testing approach in which there is higher detection coverage for hardware Trojan circuits of different types and sizes.

==> some_code.txt <==
\begin{flushleft}
\textbf{4.1 Analysis without Static Power Modeling}
\end{flushleft}



\includegraphics[width=3 in]{cells.jpg}
\begin{center}
\textbf{Figure 3: Cell Structure-Square and Hexagonal}
\end{center}	

\begin{center}
P = $\alpha$ L + $\beta$\begin{flushright}
(1)
\end{flushright}
\end{center}
where L represents the traffic load, $\alpha$ being the transmission related power consumption coefficient and $\beta$ representing the overhead. The constant $\alpha$ is proportional to the coverage and $\beta$ is proportional to the capacity
